Fast Algorithms for Delta-Separated Sparsity Projection

We describe a fast approximation algorithm for the $\Delta$-separated sparsity projection problem. The $\Delta$-separated sparsity model was introduced by Hegde, Duarte and Cevher (2009) to capture the firing process of a single Poisson neuron with absolute refractoriness. The running time of our projection algorithm is linear for an arbitrary (but fixed) precision and it is both a head and a tail approximation. This solves a problem of Hegde, Indyk and Schmidt (2015). We also describe how our algorithm fits into the approximate model iterative hard tresholding framework of Hegde, Indyk and Schmidt (2014) that allows to recover $\Delta$-separated sparse signals from noisy random linear measurements. The resulting recovery algorithm is substantially faster than the existing one, at least for large data sets.

==> 2poiheada.dat <==
# 100 repeats NEW
# TwoSpikesHeadSolver with lambda=1
k	head	n	d
5	93.6	1000	20
10	82.44	1000	20
15	70.13	1000	20
20	64.28	1000	20
25	61.12	1000	20
30	59.97	1000	20
35	60.17	1000	20
40	60.4	1000	20
45	60.84	1000	20
50	60.87	1000	20



==> 2poiheadb.dat <==
# 100 repeats NEW
# TwoSpikesHeadSolver with lambda=2
k	head	n	d
5	98.54	1000	20
10	93.85	1000	20
15	86.98	1000	20
20	80.8	1000	20
25	79.12	1000	20
30	78.4	1000	20
35	78.72	1000	20
40	78.94	1000	20
45	79.59	1000	20
50	78.17	1000	20



==> 2poiheadc.dat <==
# 100 repeats NEW
# TwoSpikesHeadSolver with lambda=3
k	head	n	d
5	99.77	1000	20
10	97.25	1000	20
15	93.05	1000	20
20	88.88	1000	20
25	87.53	1000	20
30	86.17	1000	20
35	87.36	1000	20
40	87.12	1000	20
45	86.83	1000	20
50	87.61	1000	20



==> 2unia.dat <==
# 100 repeats NEW
# TwoSpikesHeadSolver with lambda=1
k	head	n	d
5	99.87	1000	20
10	99.67	1000	20
15	99.39	1000	20
20	99.23	1000	20
25	98.95	1000	20
30	98.65	1000	20
35	98.3	1000	20
40	97.86	1000	20
45	97.23	1000	20
50	96.29	1000	20



==> 2unib.dat <==
# 100 repeats NEW
# TwoSpikesHeadSolver with lambda=2
k	head	n	d
5	99.97	1000	20
10	99.89	1000	20
15	99.78	1000	20
20	99.68	1000	20
25	99.57	1000	20
30	99.4	1000	20
35	99.24	1000	20
40	99.07	1000	20
45	98.8	1000	20
50	98.48	1000	20



==> 2unic.dat <==
# 100 repeats NEW
# TwoSpikesHeadSolver with lambda=3
k	head	n	d
5	99.99	1000	20
10	99.95	1000	20
15	99.88	1000	20
20	99.84	1000	20
25	99.76	1000	20
30	99.66	1000	20
35	99.55	1000	20
40	99.42	1000	20
45	99.28	1000	20
50	99.11	1000	20



==> logtimeA.dat <==
# d = 40, k = floor log_2(n), repeats = 100
# DynProg
n	time (ms)	d	k
1000	13.7387490273	40	9
2000	31.1467218399	40	10
3000	52.8073215485	40	11
4000	71.5287184715	40	11
5000	98.24477911	40	12



==> logtimeB.dat <==
# d = 40, k = floor log_2(n), repeats = 100
# HeadSolver with lambda=2
n	time (ms)	d	k
1000	8.93858909607	40	9
2000	17.8199505806	40	10
3000	26.7539906502	40	11
4000	35.5672478676	40	11
5000	44.6537804604	40	12



==> logtimeC.dat <==
# d = 40, k = floor log_2(n), repeats = 100
# HeadSolver with lambda=3
n	time (ms)	d	k
1000	17.1881198883	40	9
2000	34.2947816849	40	10
3000	51.3428997993	40	11
4000	68.156619072	40	11
5000	85.8936095238	40	12



==> logtimeD.dat <==
# d = 40, k = floor log_2(n), repeats = 100
# TailSolver with lambda=2
n	time (ms)	d	k
1000	10.7316493988	40	9
2000	21.4754104614	40	10
3000	32.557220459	40	11
4000	43.4499502182	40	11
5000	54.4144701958	40	12



==> logtimeE.dat <==
# d = 40, k = floor log_2(n), repeats = 100
# TailSolver with lambda=3
n	time (ms)	d	k
1000	19.2143797874	40	9
2000	38.6572289467	40	10
3000	58.1339597702	40	11
4000	77.6322197914	40	11
5000	97.5153589249	40	12



==> logtwob.dat <==
# randinst, 100 repeats, d=40, k=floor(log n)
# Two-Spikes-DynProg
n	time (ms)	d	k
1000	555.77685833	40	9
2000	1235.94600916	40	10
3000	2065.90595007	40	11
4000	2742.30404854	40	11
5000	3711.35029078	40	12



==> logtwoc.dat <==
# randinst, 100 repeats, d=40, k=floor(log n)
# TwoSpikesHeadSolver with lambda=2
n	time (ms)	d	k
1000	270.960550308	40	9
2000	539.186370373	40	10
3000	812.42718935	40	11
4000	1105.6598711	40	11
5000	1366.45798206	40	12



==> logtwod.dat <==
# randinst, 100 repeats, d=40, k=floor(log n)
# TwoSpikesHeadSolver with lambda=3
n	time (ms)	d	k
1000	585.996668339	40	9
2000	1175.69362879	40	10
3000	1802.85323858	40	11
4000	2368.90028	40	11
5000	2974.06466007	40	12



==> pheadA.dat <==
# 100 repeats NEW
# HeadSolver with lambda=2
k	head	n	d
5	99.27	1000	20
10	96.51	1000	20
15	91.78	1000	20
20	85.46	1000	20
25	81.64	1000	20
30	81.15	1000	20
35	80.13	1000	20
40	80.67	1000	20
45	80.37	1000	20
50	80.86	1000	20



==> pheadB.dat <==
# 100 repeats NEW
# HeadSolver with lambda=3
k	head	n	d
5	99.79	1000	20
10	98.5	1000	20
15	95.93	1000	20
20	91.77	1000	20
25	87.84	1000	20
30	87.42	1000	20
35	87.74	1000	20
40	88.02	1000	20
45	87.23	1000	20
50	87.62	1000	20



==> pheadC.dat <==
# 100 repeats NEW
# TailSolver with lambda=2
k	head	n	d
5	99.93	1000	20
10	99.67	1000	20
15	98.99	1000	20
20	98.16	1000	20
25	96.7	1000	20
30	97.19	1000	20
35	96.64	1000	20
40	96.99	1000	20
45	97.0	1000	20
50	97.18	1000	20



==> pheadD.dat <==
# 100 repeats NEW
# TailSolver with lambda=3
k	head	n	d
5	100.0	1000	20
10	99.98	1000	20
15	99.68	1000	20
20	99.45	1000	20
25	98.68	1000	20
30	98.44	1000	20
35	98.56	1000	20
40	98.84	1000	20
45	98.85	1000	20
50	98.5	1000	20



==> ptailA.dat <==
# 100 repeats NEW
# HeadSolver with lambda=2
k	tail	n	d
5	100.19	1000	20
10	102.36	1000	20
15	108.89	1000	20
20	122.2	1000	20
25	132.15	1000	20
30	134.31	1000	20
35	135.21	1000	20
40	136.2	1000	20
45	135.23	1000	20
50	134.5	1000	20



==> ptailB.dat <==
# 100 repeats NEW
# HeadSolver with lambda=3
k	tail	n	d
5	100.06	1000	20
10	101.04	1000	20
15	104.46	1000	20
20	112.59	1000	20
25	121.03	1000	20
30	123.07	1000	20
35	121.65	1000	20
40	122.53	1000	20
45	123.12	1000	20
50	122.78	1000	20



==> ptailC.dat <==
# 100 repeats NEW
# TailSolver with lambda=2
k	tail	n	d
5	100.02	1000	20
10	100.18	1000	20
15	100.94	1000	20
20	102.53	1000	20
25	105.08	1000	20
30	104.67	1000	20
35	105.43	1000	20
40	104.83	1000	20
45	104.6	1000	20
50	104.44	1000	20



==> ptailD.dat <==
# 100 repeats NEW
# TailSolver with lambda=3
k	tail	n	d
5	100.0	1000	20
10	100.01	1000	20
15	100.29	1000	20
20	100.68	1000	20
25	101.92	1000	20
30	102.5	1000	20
35	102.27	1000	20
40	101.74	1000	20
45	101.77	1000	20
50	102.26	1000	20



==> purepoisson.dat <==
# pure Poisson instance with mean arrival=4, no noise
i	x
0	0.0
1	0.570405648496
2	0.0
3	0.885894091661
4	0.0
5	0.131839687447
6	0.0
7	0.0
8	0.789318168195
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.899871050101
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0


==> timeresA.dat <==
# d=k= floor (0.5* sqrt(n)), time in ms, repeats=100
# DynProg
n	time (ms)	d	k
1000	21.8651795387	15	15
2000	63.7424206734	22	22
3000	117.62403965	27	27
4000	183.706200123	31	31
5000	261.966450214	35	35




==> timeresB.dat <==
# d=k= floor (0.5* sqrt(n)), time in ms, repeats=100
# HeadSolver with lambda=2
n	time (ms)	d	k
1000	9.51199769974	15	15
2000	18.4308815002	22	22
3000	27.3607802391	27	27
4000	36.3713502884	31	31
5000	45.0494408607	35	35



==> timeresC.dat <==
# d=k= floor (0.5* sqrt(n)), time in ms, repeats=100
# HeadSolver with lambda=3
n	time (ms)	d	k
1000	17.8922796249	15	15
2000	35.0869297981	22	22
3000	52.102200985	27	27
4000	69.9125218391	31	31
5000	86.3719511032	35	35



==> timeresD.dat <==
# d=k= floor (0.5* sqrt(n)), time in ms, repeats=100
# TailSolver with lambda=2
n	time (ms)	d	k
1000	11.4174103737	15	15
2000	22.2318601608	22	22
3000	33.3069491386	27	27
4000	44.9192595482	31	31
5000	56.3308501244	35	35



==> timeresE.dat <==
# d=k= floor (0.5* sqrt(n)), time in ms, repeats=100
# TailSolver with lambda=3
n	time (ms)	d	k
1000	20.0472903252	15	15
2000	39.342019558	22	22
3000	58.8200092316	27	27
4000	80.0576686859	31	31
5000	99.3027901649	35	35



==> twob.dat <==
# randinst, 100 repeats
# Two-Spikes-DynProg
n	time (ms)	d	k
1000	330.63852787	15	15
2000	1435.81469059	22	22
3000	3281.60887957	27	27
4000	5761.07708931	31	31
5000	9164.46062088	35	35



==> twoc.dat <==
# randinst, 100 repeats
# TwoSpikesHeadSolver with lambda=2
n	time (ms)	d	k
1000	92.7451491356	15	15
2000	288.985450268	22	22
3000	552.853941917	27	27
4000	829.495358467	31	31
5000	1188.6580801	35	35



==> twod.dat <==
# randinst, 100 repeats
# TwoSpikesHeadSolver with lambda=3
n	time (ms)	d	k
1000	203.518350124	15	15
2000	681.922090054	22	22
3000	1183.4611702	27	27
4000	1840.21013021	31	31
5000	2616.21057034	35	35



==> uniforminst.dat <==
# uniform instance
i	x
0	0.273978311009
1	0.963831600397
2	0.980850320688
3	0.509174238333
4	0.134261706033
5	0.104246586439
6	0.544036273943
7	0.133747523754
8	0.493229022269
9	0.281116145209
10	0.904907988623
11	0.256151565156
12	0.725544317117
13	0.88726119184
14	0.127500585986
15	0.569992135091
16	0.86962197963
17	0.600214628754
18	0.203530449203
19	0.739063145142


==> uniheadA.dat <==
# 100 repeats NEW
# HeadSolver with lambda=1
k	head	n	d
5	99.85	1000	20
10	99.61	1000	20
15	99.31	1000	20
20	98.76	1000	20
25	97.63	1000	20
30	81.96	1000	20
35	70.95	1000	20
40	63.21	1000	20
45	58.42	1000	20
50	57.86	1000	20



==> uniheadB.dat <==
# 100 repeats NEW
# HeadSolver with lambda=2
k	head	n	d
5	99.97	1000	20
10	99.87	1000	20
15	99.69	1000	20
20	99.5	1000	20
25	99.16	1000	20
30	98.59	1000	20
35	94.5	1000	20
40	84.22	1000	20
45	77.84	1000	20
50	77.01	1000	20




==> uniheadC.dat <==
# 100 repeats NEW
# HeadSolver with lambda=3
k	head	n	d
5	99.99	1000	20
10	99.94	1000	20
15	99.85	1000	20
20	99.72	1000	20
25	99.49	1000	20
30	99.16	1000	20
35	98.48	1000	20
40	93.31	1000	20
45	86.33	1000	20
50	85.5	1000	20




==> unitailA.dat <==
# 100 repeats NEW
# HeadSolver with lambda=1
k	tail	n	d
5	100.0	1000	20
10	100.01	1000	20
15	100.02	1000	20
20	100.05	1000	20
25	100.12	1000	20
30	101.12	1000	20
35	102.1	1000	20
40	103.01	1000	20
45	103.71	1000	20
50	103.79	1000	20



==> unitailB.dat <==
# 100 repeats NEW
# HeadSolver with lambda=2
k	tail	n	d
5	100.0	1000	20
10	100.0	1000	20
15	100.01	1000	20
20	100.02	1000	20
25	100.04	1000	20
30	100.09	1000	20
35	100.4	1000	20
40	101.29	1000	20
45	101.98	1000	20
50	102.07	1000	20



==> unitailC.dat <==
# 100 repeats NEW
# HeadSolver with lambda=3
k	tail	n	d
5	100.0	1000	20
10	100.0	1000	20
15	100.0	1000	20
20	100.01	1000	20
25	100.03	1000	20
30	100.05	1000	20
35	100.11	1000	20
40	100.55	1000	20
45	101.22	1000	20
50	101.31	1000	20


